First Year of Stellar-Mass Black Hole Observations with the Imaging X-ray Polarimetry Explorer

The Imaging X-ray Polarimetry Explorer (IXPE), launched on December 9, 2021, enables X-ray polarimetric observations with unprecedented sensitivity in the 2-8 keV energy range. X-ray polarization allows us to test accretion disk, corona, and emission models of stellar-mass black holes in X-ray binaries found predominantly in soft and hard states of accretion. Every state is dominated by a combination of thermal disk, coronal, or reflected emission$\unicode{x2014}$each type containing different information about the environment around the black hole that can be understood through polarization. In 2022, IXPE measured the polarization signatures of four stellar-mass black holes: Cygnus X-1, 4U 1630-47, Cygnus X-3, and LMC X-1. We report on the physical consequences of these first IXPE observations and the science driven by this new chapter in X-ray polarimetry.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

